Theory-Scale Auto-Formalization of Logic for Computer Science

Auto-formalization is critical for scalable formal verification, but existing progress largely focuses on isolated statements, while theory-scale auto-formalization, which coherently translates hundreds of interdependent definitions, lemmas, and theorems, remains open due to challenges in consistency, faithfulness, scalability, and correctness. In this paper, we introduce LCS-Bench, a stand-alone, theory-scale benchmark based on Logic for Computer Science. LCS-Bench is built through a novel semi-automated agentic pipeline that leverages concept graphs, formal signature planning, issue tracking, sorry-filling with counter-example search, complemented by faithfulness review from human experts. The resulting artifact covers 327 textbook items, over 4,076 Lean declarations, and more than 85K lines of Lean code. The dataset supports broad evaluation through a data engine that automatically derives five tracks of evaluation benchmarks, measuring different aspects of auto-formalization and theorem-proving capabilities. We also introduce a novel evaluation protocol featuring definitional equivalence checkers, enabling more fine-grained and faithful assessment. Through extensive evaluation on 17 models, we demonstrate that (1) LCS-Bench is of high quality, consistent, and faithful; (2) the benchmark is challenging, with state-of-the-art models achieving only 20.3% on auto-formalization tasks; and (3) our analysis reveals key findings regarding theory-scale auto-formalization and suggests promising directions for future work.

==> data/iaf_loc_bucketed.dat <==
context_bucket gt_bucket count
0 0 4
0 25 6
0 50 2
0 75 1
0 100 1
25 0 6
25 25 2
25 50 7
25 75 1
25 125 2
25 225 1
50 0 2
50 25 6
50 50 6
50 75 2
50 100 1
50 125 1
50 175 1
50 350 1
75 0 6
75 25 3
75 50 2
75 75 2
75 125 2
100 0 3
100 25 3
100 50 5
100 75 3
100 100 1
100 150 1
100 225 1
125 0 3
125 25 9
125 75 3
125 100 3
125 125 1
125 200 1
150 0 1
150 25 3
150 50 1
150 75 3
150 125 1
175 0 4
175 25 5
175 50 3
175 75 1
175 125 1
200 0 2
200 25 1
200 50 4
200 75 2
200 100 1
225 25 3
225 50 1
225 75 1
225 125 1
225 175 1
225 225 1
250 0 1
250 25 1
250 50 1
250 75 1
250 150 1
250 175 1
275 0 1
275 50 2
275 75 2
275 100 1
275 125 1
275 300 1
300 0 4
300 25 5
300 75 2
300 100 1
300 225 1
300 575 1
325 25 1
325 50 2
325 75 1
325 100 4
325 125 1
350 0 1
350 25 6
350 75 1
350 125 1
350 175 1
375 25 4
375 50 1
375 100 2
375 125 1
400 25 4
400 50 1
400 75 3
400 100 3
400 125 1
400 200 1
425 0 3
425 25 5
425 50 1
425 75 2
425 100 1
425 125 3
450 0 1
450 25 2
450 75 1
450 175 1
450 200 1
450 1600 1
475 0 1
475 25 3
475 50 1
475 125 3
475 225 1
500 0 1
500 25 2
500 75 2
500 100 1
500 125 1
500 225 1
525 25 1
525 75 1
525 225 1
525 300 1
550 25 2
550 50 1
550 75 2
550 125 1
575 25 2
575 50 1
575 375 1
600 0 2
600 50 1
600 75 1
600 125 1
600 175 1
625 75 2
625 125 1
650 0 1
650 25 1
650 100 2
650 200 1
650 225 1
650 325 1
650 350 1
700 25 1
700 125 1
725 0 3
725 25 2
725 100 1
725 450 1
750 0 1
750 25 2
750 200 1
750 225 1
750 275 1
775 150 1
775 200 1
800 150 1
825 75 1
825 200 1
850 25 1
875 50 1
950 175 1
975 75 1
975 150 1
1000 25 1
1000 100 1
1000 225 1
1000 300 1
1025 25 1
1025 50 1
1050 25 1
1050 150 1
1075 150 1
1125 50 1
1125 175 1
1200 225 1
1225 125 1
1225 250 1
1325 875 1
1350 275 1
1550 50 1
1550 75 1

